A Relaxed Ka\v{c}anov Iteration for the $p$-Poisson Problem

In this paper we introduce and analyze an iteratively re-weighted algorithm, that allows to approximate the weak solution of the $p$-Poisson problem for $1 < p \leq 2$ by iteratively solving a sequence of linear elliptic problems. The algorithm can be interpreted as a relaxed Ka{\v c}anov iteration, as so-called in the specific literature of the numerical solution of quasi-linear equations. The main contribution of the paper is proving that the algorithm converges at least with an algebraic rate.

==> Experiment1.txt <==
ndof_sum	J_eps	eta_h	eta_Kac	eta_+	eta_-	eps_+	eps_-
17	0.38470566377494364	0.36597401850138633	4.331154518454457e-28	0.0	0.22143080066586343	1.0	1.0
43	0.26117786957801165	0.24657862467487357	0.13163260514139188	0.18986729182515136	0.10025294112063864	1.0	1.0
76	0.20560996492274894	0.16514801680862212	0.053071701478109454	0.6257784389685925	0.05394333056713674	1.0	1.0
109	0.1938548813411654	0.18892028211523884	0.0033507447340449096	0.0003492745891203741	0.04735478399840737	1.25	1.0
162	0.13864311038961338	0.10265211183529084	0.0423954379716893	0.011003517453614386	0.03186587439054406	1.25	1.0
232	0.11484451109862989	0.07094673087610706	0.019567803814001302	0.09270087064858212	0.024303458230297947	1.25	1.0
302	0.11006617017788728	0.08004883045046564	0.002203192365717395	0.0	0.02055695645661068	1.5625	1.0
395	0.08904033208971124	0.047539105042661144	0.012296159857811087	0.0	0.01832926349118566	1.5625	1.0
506	0.07759297910097068	0.03306902193822652	0.007097732945161728	0.0	0.01668524143566666	1.5625	1.0
651	0.07121857621693789	0.022890125133366003	0.003930374349136179	2.1745242850812474e-05	0.016329508426476874	1.5625	1.0
854	0.05250802269784652	0.013175115890674594	0.015069023452278342	0.0016343680478092537	0.014425884089268731	1.5625	1.0
1057	0.05060954779199958	0.012955138960008985	0.0012255010167885763	0.004260831073787941	0.013414254445287765	1.5625	1.0
1260	0.03697674444193905	0.012729316991679682	0.0019234435347541222	0.003969145076485048	0.004257186612972308	1.5625	0.8
1545	0.031945974330984395	0.00905585232883607	0.0038530202805084537	0.004218840105618682	0.004520166253445812	1.5625	0.8
1961	0.024642520883959462	0.005659335428464105	0.005485842166726913	0.004932652348055289	0.004484884999327532	1.5625	0.8
2575	0.0202898299105565	0.003628816036539872	0.003299329240821438	0.014918629778865045	0.004375270856531166	1.5625	0.8
3189	0.01909040285055874	0.0036210158580699376	0.0006240265223241291	0.0	0.004263991441160797	1.953125	0.8
3803	0.01418203037225646	0.0035240363036821297	0.0009406727069166674	0.0	0.0013029018463256437	1.953125	0.6400000000000001
4719	0.01146480387438864	0.0023559995594464767	0.0019257653712200177	0.0	0.001417054610771351	1.953125	0.6400000000000001
6061	0.009381859191223862	0.0015248781783396498	0.0015126240391910993	0.0	0.0014522876460549283	1.953125	0.6400000000000001
8130	0.007807202832430582	0.0009810981602798932	0.0011466201322035585	0.0	0.0014382095093278813	1.953125	0.6400000000000001
10199	0.005787974564020804	0.0009523870287248472	0.0005292474811072743	0.0	0.0004641709953037698	1.953125	0.5120000000000001
13418	0.004737423487841341	0.0006177501308594828	0.0007066210382872747	0.0	0.0005320463937255049	1.953125	0.5120000000000001
16637	0.004354041236701911	0.0006098471302566478	0.0002218199937013055	0.0	0.0005761154939974977	1.953125	0.5120000000000001
21449	0.0037652777450859487	0.0004069977106111296	0.00041022800666432925	0.0	0.0005893468502238264	1.953125	0.5120000000000001
26261	0.0028760878049181593	0.0003963691525382319	0.00024337501786479885	0.0	0.00018685088195274924	1.953125	0.40960000000000013
33533	0.002387478915319652	0.000263315485007522	0.0003277931085962717	0.0	0.00021832782414937801	1.953125	0.40960000000000013
40805	0.0021891415152703875	0.0002605146916706013	0.00011194245367875196	0.0	0.00024025606704569658	1.953125	0.40960000000000013
52114	0.0019015103168671943	0.0001709234926312092	0.00019282631547632258	0.0	0.0002498579664964029	1.953125	0.40960000000000013
63423	0.0014796684756561707	0.00016736544077763333	0.00012607434632315925	0.0	7.893414651005681e-05	1.953125	0.32768000000000014
80255	0.0012404665775047063	0.00011205183825479843	0.00015260715265997106	0.0	9.435250881284496e-05	1.953125	0.32768000000000014
97087	0.0011263625088132612	0.00011037518426086159	6.350590004218566e-05	0.0	0.00010595942251417911	1.953125	0.32768000000000014
122525	0.0009862674970062546	7.430521384952724e-05	9.155092771579819e-05	0.0	0.00011196497180027132	1.953125	0.32768000000000014
147963	0.0007788135764874582	7.299940097542059e-05	6.550806434130546e-05	0.0	3.506115521034747e-05	1.953125	0.2621440000000001
186471	0.0006595144060451141	4.8968781454324254e-05	7.467122364722513e-05	0.0	4.3193421830234335e-05	1.953125	0.2621440000000001
224979	0.0005971498406838194	4.8323205392452955e-05	3.4271835155716127e-05	0.0	4.8909373962180425e-05	1.953125	0.2621440000000001
263487	0.0004890867164355495	4.785862052884205e-05	3.743130608796509e-05	0.0	1.5741625304543927e-05	1.953125	0.2097152000000001
319487	0.00041323688382494117	3.3057154137374934e-05	4.6733640990629e-05	0.0	1.9880614515688233e-05	1.953125	0.2097152000000001
375487	0.00037154899504643346	3.263200561693907e-05	2.272600827586286e-05	0.0	2.2796048194217988e-05	1.953125	0.2097152000000001
460170	0.0003230348328899235	2.2133389815165173e-05	3.005919428605613e-05	0.0	2.4493229061506305e-05	1.953125	0.2097152000000001
544853	0.000295609225119009	2.183177951877021e-05	1.474714817526299e-05	0.0	2.577021838157112e-05	1.953125	0.2097152000000001
629536	0.00024101768597761808	2.1647910014799137e-05	1.8303676703800926e-05	0.0	7.859316229819058e-06	1.953125	0.1677721600000001
753761	0.0002051296395209623	1.49020492028519e-05	2.22472091906635e-05	0.0	9.870730659999882e-06	1.953125	0.1677721600000001
877986	0.00018505351546427296	1.4740759043332043e-05	1.0871586519602595e-05	0.0	1.1271947878532806e-05	1.953125	0.1677721600000001
1063658	0.0001616931424294199	1.00720847850889e-05	1.4310435690514855e-05	0.0	1.2172487878825411e-05	1.953125	0.1677721600000001
1249330	0.00014819594063841812	9.939264173824442e-06	7.259436030627133e-06	0.0	1.283239068133879e-05	1.953125	0.1677721600000001
1435002	0.00012085760249341826	9.862192793545502e-06	9.163031405368874e-06	0.0	3.853783329010874e-06	1.953125	0.13421772800000006
1703546	0.00010329770478978428	6.888356526250102e-06	1.0618195987436758e-05	0.0	4.857603029151392e-06	1.953125	0.13421772800000006
1972090	9.29691203577776e-05	6.799427778277333e-06	5.5931479804276295e-06	0.0	5.5583420771054826e-06	1.953125	0.13421772800000006
2368341	8.165062382198274e-05	4.6852856487916974e-06	6.929363411484265e-06	0.0	6.010388807153877e-06	1.953125	0.13421772800000006
2764592	7.489589875070424e-05	4.629194315176253e-06	3.6072252139886533e-06	0.0	6.334595174406488e-06	1.953125	0.13421772800000006
3160843	6.116478475848286e-05	4.587598320764492e-06	4.6345912570948495e-06	0.0	1.8927171721028202e-06	1.953125	0.10737418240000006
3557094	5.4855932706709964e-05	4.5781149278488616e-06	3.386401863371535e-06	5.8028271077148474e-08	2.4011143858748696e-06	1.953125	0.10737418240000006
4134408	4.7626247405119226e-05	3.2066406851315345e-06	4.432052505392325e-06	5.700998118030043e-07	2.7471744251106323e-06	1.953125	0.10737418240000006
4711722	4.341505000549084e-05	3.1720774165662067e-06	2.2636319878781346e-06	1.1578316638782837e-06	2.9783768075719586e-06	1.953125	0.10737418240000006
5538073	3.8488620254129025e-05	2.2336735516579347e-06	2.990092047593497e-06	1.5377889128753708e-06	3.1391338183306416e-06	1.953125	0.10737418240000006
6364424	3.136436324446823e-05	2.199338539625086e-06	2.4910500716246288e-06	1.7650084560560941e-06	9.376101255398339e-07	1.953125	0.08589934592000005
7190775	2.807377119667942e-05	2.189626150119856e-06	1.7693375285937992e-06	1.923610593035363e-06	1.1915849764676523e-06	1.953125	0.08589934592000005

==> Experiment2.txt <==
ndof_sum	J_eps	eta_h	eta_Kac	eta_+	eta_-	eps_+	eps_-
23	0.3184635560334925	0.19578040235925137	0.006478716003471574	0.09022321285527823	0.05989240126748996	1.0	1.0
53	0.2861740131730386	0.12981142879896063	0.023667102740128423	0.056277121412051656	0.04483048442232018	1.0	1.0
90	0.2691093597502032	0.0734559945977072	0.014268000849862296	0.037178557958839065	0.03730001273441985	1.0	1.0
132	0.26085339759256954	0.056220554364284685	0.006101460957469915	0.06652541865008743	0.032795286390452816	1.0	1.0
174	0.25846951892738446	0.06129883715060233	0.0003249427174129797	0.0	0.031596755027507584	1.25	1.0
230	0.24649721820583181	0.038631154584890234	0.009601817346539789	0.0	0.028680545902744825	1.25	1.0
308	0.22863352176432272	0.025103480222038944	0.015945335859197125	0.0	0.021146674820258227	1.25	1.0
415	0.18545188944213464	0.016446248817501192	0.019844319014356265	7.371465073902073e-05	0.004946176579267103	1.25	1.0
522	0.182654847306722	0.016676710221630652	0.0011573644903404095	0.004571647004070201	0.004060591980788786	1.25	1.0
678	0.1565251405262984	0.011221677588753108	0.010931476807294676	0.033885526946164646	0.0037600230383816324	1.25	1.0
834	0.15290447097940785	0.011398202768913202	0.0013857417829640215	9.151354305458881e-05	0.003675226111326424	1.5625	1.0
1050	0.11200748013365569	0.0074127937947224675	0.007642009711017793	0.005036647809220085	0.0029542296223468156	1.5625	1.0
1266	0.10897794281729034	0.007567960417113545	0.0014122346102572474	0.024865835037246597	0.0027467464667978447	1.5625	1.0
1482	0.1058094781630814	0.007728353458803372	0.0012216222901650284	0.0001042445333609976	0.002689789283650157	1.953125	1.0
1798	0.09790117489777117	0.0050681538292134355	0.005961782657698552	0.006618691423909695	0.002389108156123143	1.953125	1.0
2114	0.09417425755196973	0.005154162434558183	0.001757173520143125	2.446724067795003e-06	0.002360607501586287	2.44140625	1.0
2619	0.08064844630627022	0.0033667039031277032	0.004590749658242277	0.0031113044158814773	0.002316623309724264	2.44140625	1.0
3124	0.07735997067840117	0.0034283573020375702	0.001637511504977475	0.019544040894459158	0.0023168213308935037	2.44140625	1.0
3629	0.07404744426914078	0.003501941210438847	0.0014483731958907897	0.0008904470789161678	0.002317467887564817	3.0517578125	1.0
4344	0.06145444685691359	0.0024105971690224133	0.003412976306653324	0.010123504647197024	0.0020847543856490347	3.0517578125	1.0
5059	0.058211727304865235	0.0024542030144202765	0.001551706538311532	0.0005098371644862709	0.0020604933786927404	3.814697265625	1.0
6133	0.052223988744884764	0.001660753766807601	0.002887251565984008	0.008041944819581204	0.002057707687185939	3.814697265625	1.0
7207	0.049112005447412344	0.0016858570874952509	0.0015277508922096191	0.00036693926688258216	0.0020446180233903988	4.76837158203125	1.0
8281	0.043725919005737524	0.0016826889059784987	0.0018163211046275283	0.006200605429285133	3.4527441698628536e-05	4.76837158203125	0.8
9355	0.04098448384468156	0.0017103498460812406	0.0013385386137597481	0.00025135171313195315	3.246474446427783e-05	5.9604644775390625	0.8
10975	0.036705599697327784	0.0011661403472052036	0.0022379833260042755	0.004825848347422834	3.2044228319705326e-05	5.9604644775390625	0.8
12595	0.0342265743687733	0.0011798022662754123	0.0012373273403544606	0.00033781195014626064	3.47896699111061e-05	7.450580596923828	0.8
14215	0.03214990156014608	0.001199477456274279	0.0010504889316862317	0.004859480509367131	3.5236300391261466e-05	7.450580596923828	0.8
15835	0.030166036066418656	0.001221626810938839	0.0009582238829591633	0.0002812615235825433	3.481087668433247e-05	9.313225746154785	0.8
18255	0.024982415929855506	0.0008279097040621519	0.0017056393984783294	0.003859430080410675	3.4529612022993206e-05	9.313225746154785	0.8
20675	0.023141140919577197	0.0008379762509365271	0.0009183554290813972	0.0004084084935129795	3.399093148459542e-05	11.641532182693481	0.8
23095	0.02160348240097676	0.000850221304931836	0.0007802007302571965	0.004000617148847141	3.353214833623497e-05	11.641532182693481	0.8
25515	0.02013014560598947	0.0008648354014260684	0.0007126920438189638	0.0003874013231097706	3.317551923487372e-05	14.551915228366852	0.8
29082	0.017671867887358417	0.0005946840391360764	0.0012490681522418635	0.00354312581407612	2.7709672792752826e-05	14.551915228366852	0.8
32649	0.01630299174954075	0.0006011607199539644	0.0006845443927978868	0.0005102808941614967	2.6975276853136165e-05	18.189894035458565	0.8
36216	0.015165459131139869	0.00060833312709098	0.0005818208793253203	0.003052809246639754	2.6618256015353836e-05	18.189894035458565	0.8
39783	0.014074612570766476	0.0006172779091289474	0.000533615426112785	0.00038883984530002635	2.6390590633695865e-05	22.737367544323206	0.8
45027	0.012648732504331406	0.00042519321711211575	0.0009118435786638162	0.0024404457079185704	2.6346483693373557e-05	22.737367544323206	0.8
50271	0.011652068391683201	0.00042838699048299163	0.0005017728274067919	0.0003626677653301158	2.6206165244957447e-05	28.421709430404007	0.8
55515	0.010397122130200387	0.00043228536145153854	0.0004231173647228912	0.0020928622134874786	2.609430075040109e-05	28.421709430404007	0.8
60759	0.009616162599229483	0.0004375795675483523	0.000385976102270476	0.00027516576039943175	2.6010386505959104e-05	35.52713678800501	0.8
68621	0.008495162549607471	0.0002985061450051734	0.0006558658324373381	0.001600496000264684	2.603611670792816e-05	35.52713678800501	0.8
76483	0.0077970113598553326	0.00030024586320171284	0.0003525943063799042	0.00020538865896924108	2.6010705965973102e-05	44.40892098500626	0.8
84345	0.007220607307601767	0.00030265079441682086	0.0002963543950946715	0.0013543486687694894	2.596711269120533e-05	44.40892098500626	0.8
92207	0.0066764007081729915	0.0003058362496733693	0.00026874196728183126	0.00015200398593151476	2.592415920332769e-05	55.51115123125783	0.8
103850	0.005732478102245864	0.00020906741279196831	0.0004691919066234418	0.001086458124177625	2.4858773556957203e-05	55.51115123125783	0.8
115493	0.0052446013292524185	0.00021006760099985061	0.00024775630781948026	0.00017555525744228362	2.478494982938173e-05	69.38893903907228	0.8
127136	0.004841871304307688	0.0002114511997112399	0.00020777804563471038	0.0009132724628102551	2.4727503713961596e-05	69.38893903907228	0.8
138779	0.004463165972467209	0.00021324661963304016	0.0001884788983433975	0.00014492793525278103	2.468291734203376e-05	86.73617379884035	0.8
155789	0.0038910192548939904	0.00014782391475733834	0.00031983420508061136	0.0007399967074661618	2.4000215518071855e-05	86.73617379884035	0.8
172799	0.0035568917927264465	0.00014834815232320274	0.00016982511861203355	0.0001261948142428082	2.3941322524478892e-05	108.42021724855044	0.8
189809	0.0032816308870167177	0.00014912528620055613	0.00014203983005493126	0.0005919642049434515	2.3907517032739634e-05	108.42021724855044	0.8
206819	0.003024564742219127	0.00015022265782383036	0.00012811739685329826	9.152889788310858e-05	2.3882488136450775e-05	135.52527156068805	0.8
231360	0.002714042325663968	0.00010560291095624289	0.00022159394063115217	0.00044775249108397475	2.3874489443187485e-05	135.52527156068805	0.8
255901	0.002488017872281034	0.00010581734615329828	0.00011555806224249472	8.591108269229153e-05	2.3856797781718342e-05	169.40658945086005	0.8
280442	0.0023016449401040973	0.00010625476493256712	9.652250980991069e-05	0.0003921794771599707	2.383690599572219e-05	169.40658945086005	0.8
304983	0.0021281735451452732	0.00010686819030044942	8.69122953927866e-05	7.398868433483585e-05	2.381988832667048e-05	211.75823681357508	0.8
340428	0.0018898359344490245	7.476167097769146e-05	0.0001542323818090499	0.00032371493716709665	2.3682769182187258e-05	211.75823681357508	0.8
375873	0.0017380338544938922	7.48121636988384e-05	7.78080529996172e-05	6.559407665918116e-05	2.3657958507783405e-05	264.6977960169688	0.8
411318	0.0016137233717756772	7.50522467332587e-05	6.455413176646584e-05	0.0002685233695842726	2.3640712896622063e-05	264.6977960169688	0.8
446763	0.001498044501246909	7.540567120266719e-05	5.811928341162126e-05	5.132183105160948e-05	2.3625808609040178e-05	330.87224502121103	0.8
497112	0.001230638582200072	5.3452372888898425e-05	0.00010694916519257999	0.0002206887970146454	2.3362313669395007e-05	330.87224502121103	0.8
547461	0.0011298666945549485	5.348863867846747e-05	5.1746038252633614e-05	4.6875081238795246e-05	2.333992537728591e-05	413.5903062765138	0.8
619031	0.0009684387707693531	3.795377559413403e-05	8.084695716102723e-05	0.00018657065652405436	2.3227924600632832e-05	413.5903062765138	0.8
690601	0.0008859872305606586	3.794028168813821e-05	4.2353170236624696e-05	4.207321495641736e-05	2.320179410730816e-05	516.9878828456423	0.8
762171	0.0008187237562964356	3.8011952732230205e-05	3.5095116255086994e-05	0.00015291856101384838	2.318567278791761e-05	516.9878828456423	0.8
833741	0.0007561647255585058	3.813670717175085e-05	3.158522616957841e-05	3.204613960861025e-05	2.3174139982984343e-05	646.2348535570528	0.8
934731	0.000663252199601061	2.7362149680059274e-05	5.5190774300062705e-05	0.00011987835648596956	2.3135370611271355e-05	646.2348535570528	0.8
1035721	0.000609862008076334	2.734442707565738e-05	2.7472024800691293e-05	2.66528800807464e-05	2.3127252319454783e-05	807.793566946316	0.8
1136711	0.0005663810619154219	2.7384684693779685e-05	2.2716382064628698e-05	9.83405996635156e-05	2.312011758931476e-05	807.793566946316	0.8
1237701	0.0005259674747861709	2.745531946834537e-05	2.043380969383049e-05	2.0614440643385024e-05	2.3113935526453133e-05	1009.741958682895	0.8
1380397	0.0004611229078221868	1.9579720756949e-05	3.730632720578813e-05	7.828400612197584e-05	2.3057126654180138e-05	1009.741958682895	0.8
1523093	0.00042658052029764804	1.9548808695156033e-05	1.780465969616264e-05	1.6912653677536582e-05	2.3045960517720232e-05	1262.1774483536187	0.8
1665789	0.00036754244506198575	1.951117992974696e-05	2.024748632146913e-05	6.104591392386283e-05	0.0	1262.1774483536187	0.6400000000000001
1808485	0.00033978211538965297	1.954384538916816e-05	1.430434927595959e-05	1.2512997216163058e-05	0.0	1577.7218104420235	0.6400000000000001
2007129	0.00026595947758778493	1.411413917720469e-05	2.6106865908796188e-05	4.729154170490801e-05	0.0	1577.7218104420235	0.6400000000000001
2205773	0.00024345867132069543	1.4094911432144198e-05	1.1662012028217155e-05	1.0029984309767315e-05	0.0	1972.1522630525294	0.6400000000000001
2483451	0.00020578261468529035	1.016276861001274e-05	1.947515418069036e-05	3.780118191798465e-05	0.0	1972.1522630525294	0.6400000000000001
2761129	0.00018776893570304765	1.0141576744962913e-05	9.32023607980153e-06	7.807720692198927e-06	0.0	2465.190328815662	0.6400000000000001
3147187	0.00016137546310801554	7.351928237500242e-06	1.4959711037674543e-05	2.9462778172728576e-05	0.0	2465.190328815662	0.6400000000000001
3533245	0.0001470065108151175	7.332725576901571e-06	7.431952043772759e-06	5.813285497424658e-06	0.0	3081.487911019577	0.6400000000000001
3919303	0.0001353106780896951	7.3315309439099355e-06	6.1319901051380595e-06	2.27926449269944e-05	0.0	3081.487911019577	0.6400000000000001
4305361	0.0001245877744651125	7.3375439949297014e-06	5.462017597789435e-06	4.150530230617733e-06	0.0	3851.859888774471	0.6400000000000001
4847886	0.00010743206966878915	5.272163104930368e-06	9.999980146329884e-06	1.7144813568847894e-05	0.0	3851.859888774471	0.6400000000000001
5390411	9.842483842703587e-05	5.257689022666475e-06	4.667960643548287e-06	2.744064886428532e-06	0.0	4814.824860968089	0.6400000000000001
6142373	7.922476227406605e-05	3.8064258381783652e-06	7.67056943088098e-06	1.2782177805092942e-05	0.0	4814.824860968089	0.6400000000000001
6894335	7.206053440711457e-05	3.7957354168177147e-06	3.7096756597039116e-06	1.814272820865881e-06	0.0	6018.531076210111	0.6400000000000001

==> Experiment3.txt <==
ndof_sum	J_eps	eta_h	eta_Kac	eta_+	eta_-	eps_+	eps_-
29	0.99014555029	0.0328168713753	2.0001965019778376e-31	0.0	0.4375196522575352	1.0	1.0
58	0.772855001451	0.0301166202084	0.014057835835897144	0.0	0.3374322935677722	1.0	0.8
87	0.603034559181	0.0279845296521	0.011414821431018237	0.0	0.2601079138471317	1.0	0.6400000000000001
116	0.47035773691	0.0263009680323	0.009268720294009415	0.0	0.20039744399729204	1.0	0.5120000000000001
145	0.366736414536	0.0249715093302	0.007526107737010725	0.0	0.15431075151180199	1.0	0.40960000000000013
174	0.285837119332	0.0239216194693	0.006111123852308056	0.0	0.11875698556490888	1.0	0.32768000000000014
203	0.222701570493	0.0230924633831	0.004962171157156692	0.0	0.09134285207461187	1.0	0.2621440000000001
232	0.173449063436	0.0224377157788	0.004029233114563394	0.0	0.0702159441916267	1.0	0.2097152000000001
261	0.135043083482	0.0219209619986	0.003271696799107714	0.0	0.05394310482919443	1.0	0.1677721600000001
290	0.105108320476	0.0215131191883	0.002656584923469128	0.0	0.041416019649098176	1.0	0.13421772800000006
319	0.0817872270325	0.0211912209044	0.0021571202617333804	0.0	0.03177796986818733	1.0	0.10737418240000006
348	0.0636275969583	0.0209371460583	0.0017515599755434448	0.0	0.024367022457901698	1.0	0.08589934592000005
377	0.0494944735682	0.0207365962235	0.00142224909864806	0.0	0.018671985142681386	1.0	0.06871947673600004
423	0.0456588154532	0.0144838539546	0.003831170449035845	0.0	0.02087340466559021	1.0	0.06871947673600004
469	0.0354326088125	0.0151205782204	0.0009090626322352344	0.0	0.015554097778253773	1.0	0.054975581388800036
515	0.027536388459	0.0155934492199	0.000825087131861747	0.0	0.011689673492939605	1.0	0.043980465111040035
577	0.0267687050445	0.0102409740242	0.0007515497375923533	0.0	0.011820427407950508	1.0	0.043980465111040035
639	0.0208153440031	0.0108651307073	0.0005040558427025788	0.0	0.008677171480132332	1.0	0.03518437208883203
729	0.0197206195334	0.00625196224244	0.0008640570869786403	0.0	0.008920029273151919	1.0	0.03518437208883203
819	0.0151418101274	0.00681119467724	0.0004549890691021725	0.0	0.006446681031558262	1.0	0.028147497671065627
960	0.0148238237554	0.00444890363981	0.00028482349828676354	0.0	0.006647608443054077	1.0	0.028147497671065627
1101	0.0114380887989	0.00492090145226	0.00026880144394418034	0.0	0.004727820420743086	1.0	0.022517998136852502
1318	0.0110497706248	0.00324220908595	0.0002973182505083174	0.0	0.004826593492070901	1.0	0.022517998136852502
1535	0.00843292120389	0.00359333021762	0.0002644973571222956	0.0	0.0033852730844360366	1.0	0.018014398509482003
1842	0.00821377002077	0.00231536500985	0.00015211699821602074	0.0	0.0034725460037355075	1.0	0.018014398509482003
2149	0.00625052239974	0.00250478429797	0.0002164044637835857	0.0	0.002421635130230198	1.0	0.014411518807585602
2602	0.00607877908117	0.00153834672816	0.0001225047188358405	0.0	0.0024494165506374122	1.0	0.014411518807585602
3055	0.00462813451004	0.00165580486199	0.00017028142711159286	0.0	0.0016997845081041258	1.0	0.011529215046068483
3508	0.00356148594748	0.00177722663316	0.00014617473521197734	0.0	0.0011916635990689112	1.0	0.009223372036854787
4181	0.0034535473756	0.00114063117906	6.905841689020057e-05	0.0	0.0012425076291496511	1.0	0.009223372036854787
4854	0.00265887495631	0.00120205530749	0.00011422042954302384	0.0	0.0008689115258350615	1.0	0.00737869762948383
5880	0.00256967671646	0.000789333679907	5.4582526454166265e-05	0.0	0.0009009098661520787	1.0	0.00737869762948383
6906	0.00197870230673	0.000796767587742	9.17960784135597e-05	0.0	0.000636681738663535	1.0	0.005902958103587064
8477	0.00191564459925	0.000512236628654	3.794844671183648e-05	0.0	0.0006573123877853738	1.0	0.005902958103587064
10048	0.00148206986584	0.00051957731184	7.037918279343424e-05	0.0	0.00047157436571617414	1.0	0.004722366482869652
12426	0.00143587203737	0.000341128792746	2.7306682871788517e-05	0.0	0.00048521316821160135	1.0	0.004722366482869652
14804	0.00111482524788	0.000348357672301	5.3273502208512925e-05	0.0	0.00035167013705464747	1.0	0.0037778931862957215
17182	0.000874202217323	0.000364387869198	4.427012085819852e-05	0.0	0.00026110371821307424	1.0	0.0030223145490365774
20732	0.000842570709717	0.000244723726985	1.82885637887742e-05	0.0	0.0002696161776804436	1.0	0.0030223145490365774
24282	0.000660542777452	0.000245096008948	3.249447558296583e-05	0.0	0.00019918198209215008	1.0	0.002417851639229262
29681	0.000637499117554	0.000165643189273	1.3146527520903667e-05	0.0	0.0002044149580604549	1.0	0.002417851639229262
35080	0.000499434485416	0.000165664829779	2.4689808444494373e-05	0.0	0.00015112548273618154	1.0	0.0019342813113834097
43240	0.000482865436414	0.000112057917746	9.360843257125728e-06	0.0	0.0001549968054155379	1.0	0.0019342813113834097
51400	0.000378360600061	0.000112054982727	1.869049835906792e-05	0.0	0.00011480458784006933	1.0	0.0015474250491067279
59560	0.000298782689585	0.00011721689127	1.5367690307076218e-05	0.0	8.642387784449617e-05	1.0	0.0012379400392853823
71522	0.000287332037367	8.1097602099e-05	6.440815423329379e-06	0.0	8.861156746755498e-05	1.0	0.0012379400392853823
83484	0.000226650706413	7.99589776714e-05	1.134712842353028e-05	0.0	6.616779392775227e-05	1.0	0.0009903520314283058
101642	0.000218376914243	5.54323138686e-05	4.598313346297409e-06	0.0	6.754467643387138e-05	1.0	0.0009903520314283058
119800	0.000172144417743	5.44458857583e-05	8.623886548281288e-06	0.0	5.0391508889981044e-05	1.0	0.0007922816251426447
147208	0.00016602958553	3.786830431e-05	3.374187787206418e-06	0.0	5.14050976975976e-05	1.0	0.0007922816251426447
174616	0.000130859562453	3.71918973865e-05	6.561503096567903e-06	0.0	3.83734929928685e-05	1.0	0.0006338253001141158
202024	0.000103880724571	3.84603535791e-05	5.384210308584285e-06	0.0	2.9010505720355128e-05	1.0	0.0005070602400912927
241865	9.96185016154e-05	2.71433497299e-05	2.350538839740769e-06	2.2028229349109474e-07	2.957048636128667e-05	1.0	0.0005070602400912927
281706	7.90143815001e-05	2.65505572615e-05	4.014200909738726e-06	1.0164076269005007e-06	2.2199024692250288e-05	1.0	0.00040564819207303417
341940	7.59010956314e-05	1.87731588694e-05	1.7026994772408976e-06	1.6969761371717768e-06	2.2566127607125943e-05	1.0	0.00040564819207303417
402174	6.01880354449e-05	1.82661777626e-05	3.05167413452345e-06	2.489795964039955e-06	1.692286883116451e-05	1.0	0.00032451855365842736
493601	5.78367256495e-05	1.28387715382e-05	1.2870012095214453e-06	3.074791845789071e-06	1.7198191011253208e-05	1.0	0.00032451855365842736
585028	4.58524659973e-05	1.24503240562e-05	2.3298643652025765e-06	3.602984961163097e-06	1.2897699677725475e-05	1.0	0.0002596148429267419
676455	3.66096571244e-05	1.27495038841e-05	1.9105744176101244e-06	4.020253213839198e-06	9.772156040139266e-06	1.0	0.00020769187434139353
810761	3.49782673278e-05	9.0728380894e-06	8.914690914497308e-07	4.4040583460462635e-06	9.92748290036061e-06	1.0	0.00020769187434139353
945067	2.79005567296e-05	8.80975835137e-06	1.4395106058329512e-06	4.7601786435985324e-06	7.4774360842874785e-06	1.0	0.00016615349947311482
1145549	2.67075920742e-05	6.29649335396e-06	6.447005323973665e-07	5.0188962581613e-06	7.581394365386261e-06	1.0	0.00016615349947311482
1346031	2.13064813896e-05	6.0702140447e-06	1.0947019996051638e-06	5.21711314661541e-06	5.703313474679397e-06	1.0	0.00013292279957849188
1648680	2.04027142689e-05	4.30321655559e-06	4.88649896687282e-07	5.37255899660076e-06	5.783171913075012e-06	1.0	0.00013292279957849188
1951329	1.62793970843e-05	4.12950145828e-06	8.362341031741269e-07	5.4987499506411325e-06	4.349405378796674e-06	1.0	0.0001063382396627935
2253978	1.55852863842e-05	4.16398805256e-06	3.521849693189332e-07	2.8494857013663596e-06	4.40894172500561e-06	1.25	0.0001063382396627935
2556627	1.24564036375e-05	4.16217089267e-06	6.298767976556265e-07	3.2873177952539093e-06	3.316699668694245e-06	1.25	8.507059173023481e-05
3005113	1.19349933218e-05	2.95587638883e-06	2.826668224454638e-07	3.5873095135478122e-06	3.3613328906532047e-06	1.25	8.507059173023481e-05
3453599	1.14926553611e-05	2.90166267369e-06	2.199820347632142e-07	2.000974596108075e-06	3.372147612078235e-06	1.5625	8.507059173023481e-05
3902085	9.15443314905e-06	2.8680840193e-06	4.523284109028107e-07	2.3918984294298354e-06	2.5330622831991985e-06	1.5625	6.805647338418785e-05
4571990	8.80655928151e-06	2.02016327809e-06	1.8920334529878048e-07	2.615643926212781e-06	2.5662652890564176e-06	1.5625	6.805647338418785e-05
5241895	8.51130252992e-06	1.9830576011e-06	1.463778042238285e-07	1.443452392530832e-06	2.5744387799122312e-06	1.953125	6.805647338418785e-05
5911800	6.76044864994e-06	1.96332165925e-06	3.275534611427743e-07	1.7292394622887668e-06	1.9333856368485957e-06	1.953125	5.444517870735028e-05
6921425	6.52255446806e-06	1.38657880891e-06	1.2996254094389575e-07	1.9199393697707373e-06	1.958114737968513e-06	1.953125	5.444517870735028e-05
7931050	5.18461416562e-06	1.34775490303e-06	2.5359583634203903e-07	2.054218306395128e-06	1.473720923137042e-06	1.953125	4.3556142965880224e-05
8940675	4.99348305132e-06	1.35820475327e-06	9.586599160118607e-08	1.115166393906783e-06	1.4921265339543945e-06	2.44140625	4.3556142965880224e-05
9950300	3.97487645298e-06	1.35559626592e-06	1.9290042111821026e-07	1.3154299336641875e-06	1.1237544720704403e-06	2.44140625	3.484491437270418e-05
